ActUp: Analyzing and Consolidating tSNE and UMAP

tSNE and UMAP are popular dimensionality reduction algorithms due to their speed and interpretable low-dimensional embeddings. Despite their popularity, however, little work has been done to study their full span of differences. We theoretically and experimentally evaluate the space of parameters in both tSNE and UMAP and observe that a single one -- the normalization -- is responsible for switching between them. This, in turn, implies that a majority of the algorithmic differences can be toggled without affecting the embeddings. We discuss the implications this has on several theoretic claims behind UMAP, as well as how to reconcile them with existing tSNE interpretations. Based on our analysis, we provide a method (\ourmethod) that combines previously incompatible techniques from tSNE and UMAP and can replicate the results of either algorithm. This allows our method to incorporate further improvements, such as an acceleration that obtains either method's outputs faster than UMAP. We release improved versions of tSNE, UMAP, and \ourmethod that are fully plug-and-play with the traditional libraries at https://github.com/Andrew-Draganov/GiDR-DUN

==> reviews-aaai.txt <==
R1: 

I could not understand the motivation of this paper.
.. why we need to clarify the relationships between t-SNE and UMAP and their pros and cons.



... Both methods obtain similar results, but this is not true, since they return different mapping in the projected space; for example, UMAP preserves only the local structure while t-SNE tends to preserve the global structure.



It is well known that UMAP is faster, and this paper tries to accelerate t-SNE (BH t-SNE).
However, many works have addressed this concern already.




Comment 2:
Equations (5)-(7) are not trivial.
This paper needs to derive them or citations.
In addition, why does A_i in Equation (8) not have the denominator in Equation (6)?
R_i in Equation (8) has a similar observation.
These prevent us from evaluating the correctness of the discussion.

Comment 3:
Section 3.2 starts from the note that "it may be surprising to know that TSNE evaluates O(n^2) repulsive forces during an epoch while UMAP only calculates O(n) of them".
This is a known result, as many papers already show that t-SNE needs O(n^2) time.

Comment 4:
Entirely the findings in this paper are not supported by any theorems.
Rather, they are from empirical observations (including Section 4.1), although this paper says that the claim is supported by theoretical discussions.
If this paper wants to do this, the claims need to be supported by theoretical proof.
Otherwise, the findings are still heuristic (and it seems that they are heuristic, since the claims are based on the empirical results in some tables).

The Speed headline in Section 3.2 does not talk about the speed of t-SNE and UMAP.

Comment 6:
GDR is an incremental algorithm of UMAP, simply replacing some methods incorporated in UMAP (without any evidence) with faster ones.
I have an impression that GDR is a straightforward variant of UMAP, although I understand that GDR can deal with the normalization issue.
If applications want to speed-up t-SNE and UMAP, known techniques use GPU-based parallelization.
These (e.g., [1-4]) already provide high efficiency and outperform multithreading approaches, so one would have a question about why this paper does not consider them.


The number of datasets used in this paper is too small.



Comment 8:
kNN accuracy and v-score are not defined.

Comment 9:
As introduced in the introduction section, time efficiency is considered the main factor.
Hence, its experimental results should appear in the main paper (not supplementary).

Comment 10:
One objective of this paper is to speed-up t-SNE so that it has a comparable efficiency with UMAP.
Many works address the efficiency issue of t-SNE, e.g., [1-4].
The number of references in this paper is too small, so a more comprehensive survey is required.
Moreover, the experiments lack many competitors, as it evaluates only the standard algorithms.

[1] GPU accelerated t-distributed stochastic neighbor embedding, Journal of Parallel and Distributed Computing, 2019.
[2] Fast Similarity Computation for t-SNE, ICDE 2021.
[3] GPGPU Linear Complexity t-SNE Optimization, IEEE TRANSACTIONS ON VISUALIZATION AND COMPUTER GRAPHICS, 2020.
[4] AtSNE: Efficient and Robust Visualization on GPU through Hierarchical Optimization, KDD 2019.


====
Comments After Author Response
====
Thank you for the feedback.
My main concern is that the interchangeability of t-SNE and UMAP is not theoretically derived although this paper claims that "We theoretically and experimentally show that the normalization is a sufficient condition for toggling between the two methods.

The correctness of this claim is not theoretically proved, so it is not clear that the claim is guaranteed.
The answer to comment 4 says that the corresponding papers [1,3,4] also do not have theorems.
However, it does not answer to comment 4, since the essence of comment 4 asks: can you theoretically prove the claim?
The result would be true "practically", but as the last paragraph of Section 4.1 suggests (i.e., as the authors use "conjecture"), the result is still an empirical observation, which contradict the claim.
This means that, for example, some theoretical results of UMAP may not able to be transfered to t-SNE.
I therefore keep the original overall evaluation.


R2: 

Weaknesses:

- In general when investigating the shown plots, I think the authors are making overconfident claims. While the GDR_tsne and GDR_umap seems to reproduce similar plots to t-SNE and UMAP, they are never, as the authors claim, identical. I would consider an identical mapping to map each sample to the exact same coordinates. Examples: Figure 1 t-SNE vs GDR_tsne, while the plots are similar with some clusters being mapped to similar embeddings, most are actually not.

Now, the conclusions that can be drawn from these embeddings, or the information that they give to the user, may be of similar worth as they can be seen to attain relatively similar KNN-accuracy scores reported in Table 4.

However, I do not agree with statements like:
"observe that a single one – the normalization – is responsible for switching between them." - from the abstract
"Notice that the embeddings are equivalent to those in Figure 1" - from the caption of Table 5.

3. {Questions for the Authors} Please carefully describe questions that you would like the authors to answer during the author feedback period. Think of the things where a response from the author may change your opinion, clarify a confusion or address a limitation. Please number your questions.
1: Please elaborate on the use of "equivalent and "identical" when describing different embeddings. Does this mean that each sample gets mapped to the exact same coordinate, or that the embeddings qualitatively resemble each other?

2: In Figure 1, for say the MNIST case, we see that GDR can produce a resembling embedding to that of t-SNE and UMAP. There are however subtle deviations from the results of the original algorthm. In your opinion, what is this due to? Differences in initialization, small algorithmic differences, stochasticity (i.e can be removed by setting a seed)?


R6: Positive

R8: 
The anatomy of those methods is interesting and some useful comments were made to understand these two better. The weak part is the proposed method seems an ad-hoc manipulation to the optimisation procedure instead of new modelling process. The descriptions were intertwined with the also very ad-hoc optimisation scheme of TSNE and UMAP, making the interpretation of the model(s) difficult as the realisation is not the same as the model.

What is the underlying model of your method to be precise? In the format similar to eq(1)-(4) will be useful. If the interactions were used, defining them in equations is much better.

